nGraph-HE2: A High-Throughput Framework for Neural Network Inference on Encrypted Data

In previous work, Boemer et al. introduced nGraph-HE, an extension to the Intel nGraph deep learning (DL) compiler, that enables data scientists to deploy models with popular frameworks such as TensorFlow and PyTorch with minimal code changes. However, the class of supported models was limited to relatively shallow networks with polynomial activations. Here, we introduce nGraph-HE2, which extends nGraph-HE to enable privacy-preserving inference on standard, pre-trained models using their native activation functions and number fields (typically real numbers). The proposed framework leverages the CKKS scheme, whose support for real numbers is friendly to data science, and a client-aided model using a two-party approach to compute activation functions. We first present CKKS-specific optimizations, enabling a 3x-88x runtime speedup for scalar encoding, and doubling the throughput through a novel use of CKKS plaintext packing into complex numbers. Second, we optimize ciphertext-plaintext addition and multiplication, yielding 2.6x-4.2x runtime speedup. Third, we exploit two graph-level optimizations: lazy rescaling and depth-aware encoding, which allow us to significantly improve performance. Together, these optimizations enable state-of-the-art throughput of 1,998 images/s on the CryptoNets network. Using the client-aided model, we also present homomorphic evaluation of (to our knowledge) the largest network to date, namely, pre-trained MobileNetV2 models on the ImageNet dataset, with 60.4\percent/82.7\percent\ top-1/top-5 accuracy and an amortized runtime of 381 ms/image.

==> conventions.txt <==
* SEAL3.3 => SEAL (and make one reference to using version 3.3)
* Use ~ instead of space before cite or ref
* Use Appendix~\ref{} instead of Section~\ref{} for appendix sections.
* Use \times instead of x
* Relu => ReLU
* i.e. => i.e.,   or  i.e.\  (to prevent extra space after period)
* \pt for plaintext, \ct for ciphertext
* plaintext packing (instead of SIMD packing)
* Inverse-DFT => DFT^{-1} ; same for NTT
* images / second => images / $\Sec$
* cmidrule(lr) unless (r) is the last column, in which case we do cmidrule(l)
* Firstly => First; Secondly => Second, etc.
* Runtimes are averaged across 10xx trials
* Capitalize each word in section/subsection (except of, the, etc.)
* don't capitalize enumeartions when part of a sentence.
* $N$'th => $N^{\text{th}}$
* $O(LN), O(LN \log N)$ complexities
* rescale => rescaling
* re-linearize => relinearize
* use ${\approx}$8x for approximate numbers; braces are to turn it into a unary operator
    use $x \sim 8$ for binary approximate operators
* \SI{1234} instead of 1234 for numbers >= 1000; this automatically adds a comma in thousands place
* client-server model => client-aided model
* LSB bits => LSBs
* top-1/top-5
* Lowercase for "complex packing", "lazy rescaling", "depth-aware encoding"
* don't capitalize homomorphic encryption, deep learning, intermediate representation,etc.
    * (see https://english.stackexchange.com/questions/40427/capitalization-of-explanation-of-abbreviations)
* period inside quotation "asdfasdf." (https://www.quickanddirtytips.com/education/grammar/how-to-use-quotation-marks)
* single `quote' for special terms like "level", "layered", etc. (https://www.scribendi.com/advice/when_to_use_double_or_single_quotation_marks.en.html)


==> reviews.txt <==
In previous work, Boemer et al. introduced nGraph-HE, an extension to the Intel nGraph deep learning (DL) compiler, that enables data scientists to deploy models with popular frameworks such as TensorFlow and PyTorch with minimal code changes. However, the class of supported models was limited to relatively shallow networks with polynomial activations. Here, we introduce nGraph-HE2, which extends nGraph-HE to enable privacy-preserving inference on standard, pre-trained models using their native activation functions and number fields (typically real numbers). The proposed framework leverages the CKKS scheme, whose support for real numbers is friendly to data science, and a client-aided model to compute activation functions.
We first present CKKS-specific optimizations, enabling a 3x-88x runtime speedup for scalar encoding, and doubling the throughput through a novel use of CKKS plaintext packing into complex numbers. Second, we optimize ciphertext-plaintext addition and multiplication, yielding 2.6x-4.2x runtime speedup. Third, we present two graph-level optimizations: lazy rescaling and depth-aware encoding.
Together, these optimizations enable state-of-the-art throughput of 1,998 images/s on the CryptoNets network. We also present homomorphic evaluation of (to our knowledge) the largest network to date, namely, pre-trained MobileNetV2 models on the ImageNet dataset, with 60.4%/82.7% top-1/top-5 accuracy and an amortized runtime of 381 ms/image.
Authors (blind)
F. Boemer, A. Costache, R. Cammarota, C. Wierzynski [details]
Full paper or Demo paper?
Full Paper (12 pages max.)
Topics
OveMer  Con WriQua
Review #70A     C   Y   4
Review #70B     B   X   4
Review #70C     B   X   4
Review #70D     C   X   4
You are an author of this submission.
[Edit] Edit submission
[Text] Reviews in plain text
Review #70A
Overall merit
C.  Weak paper, though I will not fight strongly against it
Confidence
Y.  I am knowledgeable in this area, but not an expert
Writing quality
4.  Well-written
Paper summary
The paper essentially presents some optimisations to nGraph-HE and CKKS based on their assumption of a "client assisted" model. This is where the client is asked to decrypt, perform some computation, and re-encrypt each time a ReLU layer needs implementing. This means that no ciphertext-ciphertext multiplications in CKKS are required and just additions and scalar multiplications.
Strengths
It is well written, and is in an area of significant interest at the moment (CNNs with HE). The optimisations do at least improve runtime.
Weaknesses
The optimisations are all very simple and in some cases almost trivial. They therefore are not advancing the state-of-art significantly. The optimisations also depend on their "client assisted" model, which has very significant drawbacks, as needing the the client to be involved and also leaking data to them as they have to decrypt the data (a bit weak when compared to related hybrid HE/MPC work). The overhead on the client has also not been assessed.
Detailed comments for author
Use cases/system model: Whilst the results seem promising, they assume the presence of the client to decrypt and compute non-polynomial layers for the model owner/server. This of course places some restrictions on use cases for the tool, since it requires the use of a client (and to some extent goes against the non-interactive nature and advantage of HE). It also explains why the runtime results seem preferable to alternative schemes in the literature, and in particular the comparisons in Table 7 seem unfair given that CryptoNets and LoLa are HE approaches, and Gazelle which does involve the client does at least use MPC techniques to hide data from them.
At the least, the comparison in Table 7 and associated text should make these distinctions clear. Also, claims about "homomorphic evaluation of the largest network to date" are misleading and should be changed as this isn't really HE but a hybrid or "MPC-like" approach.
The authors note that there may be leakage of intermediate results to the model owner in the client aided model. However, the layers that need to be performed by the client are also leaked. This may also not be acceptable in scenarios in which model owners want to keep their model private.
CKKS optimisations: The proposed improvements seem reasonable for improving the performance of ciphertext-plaintext operations in CKKS (and not just for DL applications). However, the CKKS optimisations presented are only valid in the very restricted use case above. Also, they are very simple and mostly obvious implementation level changes, and are not a significant or scientific advance.
Graph optimisations: The graph optimisations appear useful at reducing the number of expensive scaling operations and general runtime performance, but require knowledge of the network ahead of time (i.e. potential preplanning of when to perform rescaling). However, they are again fairly obvious things to do.
Evaluation: Evaluation results are reasonably well presented, but are missing the effect on the client (how much computation do they need to do) and details of communications overhead (how much data). Running on a LAN is not the most realistic model for the proposed use case. In addition, direct comparison with other hybrid approaches (e.g. Gazelle) in this regard should be included to give a fairer comparison.
Review #70B
Overall merit
B.  OK paper, but I will not champion it
Confidence
X.  I am an expert in this area
Writing quality
4.  Well-written
Paper summary
This paper describes nGraph-HE2: a framework for neural network inference on encrypted data.
Strengths
Several optimizations at both the library and graph level. First demonstration of inference of encrypted data for large models such as MobileNetV2.
Weaknesses
The model is quite different from previous works: in this two-party computation approach the clients decrypts, computes the non-linearity and encrypts again. Implications are unclear. Communication sizes are missing from the paper.
Detailed comments for author
This paper describes nGraph-HE2: a framework for neural network inference on encrypted data.
This framework uses the Microsoft SEAL software library as the underlying compute engine. This work describes several optimizations to boost the performance. At the level of SEAL but also at the graph level. The optimizations such as scalar encoding are interesting and result in a significant speed-up. The proposed arithmetic optimizations for Barrett reduction are well-known: of course, reducing the bit-length gives a speed-up this is no surprise.
The presented use-cases in the work are very interesting. This is the first work which targets machine learning models of practical sizes. The MobileNetV2 network trained on the ImageNet dataset is significantly more complex and interesting to compared to the often used MNIST. The authors show very impressive results even computing on encrypted data for this large network.
However, this is done using the two-party computation approach. Here the clients decrypts, computes the non-linearity and encrypts again. This enables the authors to use non-polynomial activation functions (such as ReLU) securely. This of course is a different setting compared to the previous work and explains why this computation can be done: not the entire computation is executed on encrypted data.
This of course implies implications whenever the model is secret (as the authors note in the conclusions only) but also on the communication size. This latter is unfortunately not mentioned anywhere. For instance, Table 7 reports latency but not the number of {giga,mega}bytes communicated. This will have significant implication in practice on the latency in practice when clients are on slower networks or when IoT devices’ batteries are drained due to these communication requirements. This should definitely be made precise in the final version of the paper.
Review #70C
Overall merit
B.  OK paper, but I will not champion it
Confidence
X.  I am an expert in this area
Writing quality
4.  Well-written
Paper summary
The paper presents state-of-the-art implementation results for neural network inference, which has been one of the most interesting/challenging applications for homomorphic encryption. The authors focus on the scenario of pre-trained models using native activation functions and real numbers. The paper introduces multiple optimizations, some of which can be used outside the neural network application domain.
Strengths
The authors present a privacy-preserving implementation that can handle a full production-level deep neural network.
Several NN-specific and more general optimizations are introduced.
Weaknesses
Many CKKS optimizations presented in the paper were already discussed in prior works. Appropriate references should be added (see below).
Detailed comments for author
Section 3.1.2. Complex packing was previously proposed in https://eprint.iacr.org/2018/952 and https://eprint.iacr.org/2018/952 (Section 4.2). These two works should be mentioned, and a comparison of the proposed technique with existing complex packing techniques should be performed.
Lazy rescaling described section 3.3.1 appears to be a subset of the techniques discussed in the subsection "Use rescaling sparingly" of [4]. The work [4] presents these techniques at a general CKKS level, although they are applied to a GWAS problem (130,000 logistic models rather than a single one as stated in section 3.3.1). Instead of saying that section 3.3.1 generalizes the techniques of [4], I would say it applies them to the NN inference application, which is more accurate.
Depth-aware encoding in section 3.3.2 is very similar to the technique described in "Harnessing the CRT ladder" of [4] ("Encrypt ciphertexts at the level first used"). The encryption includes both plaintext encoding and encryption. The authors focus only on the plaintext encoding part in this paper. This should be mentioned.
First paragraph of section 2. I don't think it is justified to call leveled schemes, such as BFV and CKKS, as simply SHE schemes. The idea of FHE w/o bootstrapping was central in the classical BGV12 paper introducing BGV (https://eprint.iacr.org/2011/277). The name of the paper was "Fully Homomorphic Encryption without Bootstrapping". It is more common to call such schemes as either leveled FHE or leveled SHE (I personally prefer the former) to distinguish them from regular SHE schemes, such as BV, that had double-exponential noise growth. See also the introduction of https://eprint.iacr.org/2012/078 for more details.
Section 2.3 discusses the challenges of high-degree polynomials for leveled FHE. This is true only for BFV/BGV. For CKKS, it is only partially true. For example, polynomials of degree 119 are used in CKKS bootstrapping (https://eprint.iacr.org/2018/1043). Bootstrapping is useful for polynomial evaluation only for extremely high degrees (like 1,000) if the desired accuracy can still be achieved. Multiplicative depth is not that high as it is roughly log2(degree).
Typos/grammatical errors: a. Page 1. "networks include activations" (incomplete sentence). b. Page 2. "This is for both performance and theoretical reasons'. I would replace "theoretical" with "security". c. Page 3. "However, the NTT is incompatible with the rescaling operation". Should be "NTT representation". d. Page 10. "perform the non-linearity" (reads strange).
Review #70D
Overall merit
C.  Weak paper, though I will not fight strongly against it
Confidence
X.  I am an expert in this area
Writing quality
4.  Well-written
Paper summary
In this paper, a framework for executing neural network (NN) inference on encrypted data based on homomorphic encryption (HE) for linear functions and "client-aided" for non-linear ones. It is an updated version of the nGraph-HE framework where in stead of SEAL's library B/FV cryptosystem implementation the CKKS cryptosystem is used. Authors present an extensive literature review on the topic of neural network inference (graph compilers, HE oriented learning) using secure computation techniques (HE, MPC, etc).
Optimized versions of CKKS encoding and arithmetic operations are presented. The scalar encoding allows to store only one coefficient when encoding a single scalar in all ciphertext slots. The complex packing allows to pack 2x more scalars in the same ciphertext although reducing the number of supported operations (no ciphertext-ciphertext multiplication). The ciphertext-plaintext addition and multiplication operations are optimized when the plaintext is a scalar. Besides HE scheme optimizations the authors present HE-oriented optimizations for neural networks. Specifically, the lazy rescaling which instead of rescaling after each multiplication rescales before each multiplication and the depth-aware encoding which encodes plaintext scalars on-the-fly or at NN compile-time as a function of number of primes in ciphertext at given depth.
Follows an extensive evaluation section. The authors test their framework on the CryptoNets network (an NN adapted to HE constraints, ie multiplicative depth) for classifying hand-written digits and the MobileNetV2 network for image recognition. Obtained results are interesting and the highest throughput of the CryptoNets NN is obtained when compared to other existing works. The inference protocol is interactive (except for the simple quadratic activation CryptoNets).
Strengths
The paper is well written and easy to read. Related works section is complete and extensive experimental studies are provided.
Weaknesses
Graph-level and CKKS arithmetic optimizations are of low theoretical interest and some have been already described in the literature (e.g. lazy rescaling). The complex-packing is not needed for "client-aided" use-case as the same operations can be performed in the native polynomial coefficient packing (more details below). Interactive inference protocol which leaks information on NN model to the client.
Detailed comments for author
Using coefficient packing (packing in ciphertext polynomial coefficients) the same CKKS arithmetic operations are supported as in the complex-packing. Ciphertext multiplication/addition with a scalar plaintext is straightforward, it requires adding/multiplying each ciphertext polynomial coefficient (RNS form) by the scalar value. Same applies for ciphertext-plaintext addition. In this case the CKKS encoding (slot-encoding) (alg. 1 and 2) is not needed at all and N values can be coefficient packed into a single ciphertext as in complex-packing. I agree that if ciphertext-ciphertext multiplication is required only slot-encoding will allow to perform it, although we loose the N packing capacity.
In the evaluation section I would have expected a comparison the non-interactive protocol for the MNIST NN presented in [1] as similar execution times to Gazelle and Lola are reported.
Minor details.
page 2 and 3 footnotes more rigorous formating required.
[1] F. Bourse et al "Fast Homomorphic Evaluation of Deep Discretized Neural Networks"

